Grove: a Separation-Logic Library for Verifying Distributed Systems (Extended Version)

Grove is a concurrent separation logic library for verifying distributed systems. Grove is the first to handle time-based leases, including their interaction with reconfiguration, crash recovery, thread-level concurrency, and unreliable networks. This paper uses Grove to verify several distributed system components written in Go, including GroveKV, a realistic distributed multi-threaded key-value store. GroveKV supports reconfiguration, primary/backup replication, and crash recovery, and uses leases to execute read-only requests on any replica. GroveKV achieves high performance (67-73% of Redis on a single core), scales with more cores and more backup replicas (achieving about 2x the throughput when going from 1 to 3 servers), and can safely execute reads while reconfiguring.

==> data/reconfig_reads.dat <==
0.2, 17842
0.4, 34725
0.6, 54448
0.8, 70482
1.0, 89219
1.2, 89614
1.4, 91084
1.6, 89489
1.8, 93575
2.0, 92978
2.2, 89628
2.4, 91466
2.6, 96843
2.8, 94929
3.0, 95110
3.2, 100011
3.4, 101059
3.6, 97615
3.8, 100286
4.0, 102124
4.2, 97127
4.4, 95829
4.6, 92750
4.8, 87742
5.0, 82536
5.2, 83229
5.4, 77697
5.6, 75697
5.8, 73479
6.0, 75409
6.2, 73618
6.4, 75510
6.6, 76471
6.8, 79416
7.0, 79886
7.2, 79415
7.4, 80317
7.6, 84529
7.8, 84222
8.0, 84192
8.2, 92483
8.4, 96275
8.6, 89501
8.8, 90464
9.0, 88109
9.2, 81573
9.4, 80495
9.6, 80788
9.8, 77128
10.0, 81212
10.2, 81646
10.4, 79607
10.6, 67605
10.8, 54013
11.0, 41070
11.2, 41516
11.4, 36806
11.6, 47416
11.8, 59577
12.0, 63936
12.2, 60187
12.4, 57394
12.6, 59898
12.8, 59127
13.0, 59184
13.2, 59569
13.4, 58306
13.6, 53709
13.8, 53373
14.0, 49629
14.2, 41793
14.4, 41487
14.6, 38016
14.8, 31646
15.0, 30236
15.2, 30253
15.4, 23536
15.6, 19473
15.8, 17219
16.0, 14619
16.2, 13466
16.4, 13478
16.6, 13142
16.8, 11968
17.0, 10116
17.2, 9446
17.4, 13734
17.6, 20574
17.8, 28810
18.0, 38984
18.2, 46166
18.4, 50292
18.6, 52907
18.8, 56489
19.0, 55852
19.2, 58705
19.4, 59853
19.6, 58351
19.8, 59107
20.0, 59088
20.2, 57368
20.4, 54576
20.6, 57374
20.8, 54113
21.0, 57828
21.2, 55689
21.4, 61065
21.6, 58181
21.8, 63273
22.0, 62201
22.2, 66946
22.4, 63030
22.6, 64749
22.8, 59265
23.0, 58524
23.2, 55521
23.4, 57530
23.6, 54238
23.8, 54728
24.0, 51157
24.2, 51328
24.4, 52739
24.6, 56389
24.8, 59941
25.0, 60925
25.2, 62376
25.4, 59939
25.6, 58679
25.8, 52748
26.0, 54372
26.2, 54599
26.4, 55148
26.6, 57147
26.8, 62833
27.0, 63633
27.2, 65501
27.4, 63327
27.6, 62872
27.8, 61367
28.0, 58180
28.2, 58390
28.4, 55587
28.6, 55053
28.8, 51959
29.0, 56573
29.2, 50398
29.4, 57126
29.6, 51985
29.8, 54566
30.0, 49853
30.2, 50212
30.4, 47929
30.6, 49946
30.8, 49077
31.0, 51574
31.2, 51894
31.4, 52465
31.6, 53405
31.8, 57938


==> data/reconfig_writes.dat <==
0.2, 7946
0.4, 13854
0.6, 19866
0.8, 25792
1.0, 32803
1.2, 31635
1.4, 32240
1.6, 33847
1.8, 34588
2.0, 36499
2.2, 36197
2.4, 36901
2.6, 38395
2.8, 39011
3.0, 38606
3.2, 39311
3.4, 40040
3.6, 36795
3.8, 35987
4.0, 35470
4.2, 34006
4.4, 30129
4.6, 29970
4.8, 29170
5.0, 26547
5.2, 27416
5.4, 28069
5.6, 26012
5.8, 25026
6.0, 24871
6.2, 23506
6.4, 24269
6.6, 24467
6.8, 25555
7.0, 25960
7.2, 24798
7.4, 23649
7.6, 24804
7.8, 23957
8.0, 24739
8.2, 26788
8.4, 26957
8.6, 26334
8.8, 25766
9.0, 24820
9.2, 24353
9.4, 25029
9.6, 22898
9.8, 18536
10.0, 13073
10.2, 7432
10.4, 2251
10.6, 0
10.8, 0
11.0, 0
11.2, 0
11.4, 0
11.6, 0
11.8, 0
12.0, 0
12.2, 0
12.4, 0
12.6, 0
12.8, 0
13.0, 0
13.2, 0
13.4, 0
13.6, 0
13.8, 0
14.0, 0
14.2, 0
14.4, 0
14.6, 0
14.8, 0
15.0, 0
15.2, 0
15.4, 0
15.6, 0
15.8, 0
16.0, 0
16.2, 0
16.4, 0
16.6, 0
16.8, 19
17.0, 740
17.2, 2609
17.4, 5300
17.6, 8489
17.8, 11545
18.0, 13734
18.2, 15284
18.4, 16893
18.6, 17499
18.8, 18376
19.0, 18190
19.2, 19617
19.4, 19946
19.6, 19952
19.8, 19523
20.0, 20961
20.2, 20625
20.4, 19259
20.6, 18879
20.8, 19230
21.0, 20761
21.2, 19932
21.4, 20304
21.6, 21109
21.8, 21038
22.0, 20220
22.2, 21937
22.4, 21933
22.6, 20980
22.8, 20856
23.0, 20956
23.2, 18908
23.4, 18019
23.6, 18615
23.8, 18443
24.0, 16565
24.2, 17914
24.4, 19616
24.6, 20098
24.8, 20216
25.0, 20808
25.2, 20865
25.4, 21281
25.6, 20309
25.8, 21432
26.0, 21766
26.2, 22398
26.4, 21917
26.6, 22495
26.8, 21615
27.0, 22141
27.2, 22236
27.4, 22634
27.6, 22770
27.8, 23240
28.0, 23470
28.2, 23386
28.4, 22258
28.6, 22444
28.8, 23482
29.0, 22571
29.2, 20933
29.4, 21570
29.6, 20656
29.8, 18907
30.0, 18026
30.2, 17489
30.4, 16686
30.6, 15778
30.8, 15307
31.0, 16246
31.2, 18073
31.5, 18838
31.6, 19657
31.8, 21578


==> data/servers0.dat <==
1, 223099.0
2, 147109.8
3, 103536.7


==> data/servers100.dat <==
1, 567480.4
2, 1010158.6000000001
3, 1329491.1


==> data/servers50.dat <==
1, 272620.6
2, 235595.59999999998
3, 192075.0


==> data/servers95.dat <==
1, 463491.3
2, 688582.6
3, 816251.8999999999

